The role of radial migration on tracing lithium evolution in the Galactic disk

With the calculated guiding center radius $R_{guiding}$ and birth radius $R_{birth}$, we investigate the role of radial migration on the description of lithium evolution in the Galactic disk based on the upper envelope of the A(Li) vs. [Fe/H] diagram. Using migration distances, we find that stars in the solar neighborhood are born at different locations in the galactic disk, and cannot all be explained by models of chemical evolution in the solar neighborhood. It is found that the upper envelope of the A(Li) vs. [Fe/H] diagram varies significantly with $R_{birth}$, which explains the decrease of Li for super-metal-rich (SMR) stars because they are non-young stars born in the inner disk. The upper envelope of Li-$R_{birth}$ plane fits very well with chemical evolution models by Grisoni et al. for $R_{birth} = 7 - 12$ kpc, outside which young stars generally lack sufficient time to migrate to the solar neighborhood. For stars born in the solar neighborhood, the young open clusters and the upper envelope of field stars with age $<$ 3 Gyr fit well with theoretical prediction. We find that calculations using stars with ages less than 3 Gyr are necessary to obtain an undepleted Li upper envelope, and that stars with solar age (around 4.5 Gyr) have depleted around 0.3 dex from the original value based on the chemical evolution model of Grisoni et al.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
